C^2: Cache-Conscious Succinct Tries with Adaptive Unary Path Compression

Succinct tries are powerful string dictionaries because of their low memory footprint and fast query performance. However, existing succinct trie implementations face two key challenges to spatial locality: 1) they incur unnecessary cache misses during queries, especially during trie navigation operations, and 2) they waste significant space when the data contains many unary paths. We propose C^2, a set of two techniques: C_1 introduces a more cache-friendly layout for the \bv underlying succinct tries, and C_2 compresses redundant unary paths. We thoroughly redesign three state-of-the-art succinct tries: FST, CoCo-trie, and Marisa, producing C^2-FST, C^2-CoCo, and C^2-Marisa. Experiments on six diverse datasets show that the C_1 optimization improves query performance by 1.58x, 1.12x, and 1.42x, respectively, compared to the original FST, CoCo-trie, and Marisa. Furthermore, the C_2 optimization achieves a 1.3x smaller memory footprint on average. The succinct tries optimized with both aspects of C^2 achieve better space-time tradeoffs than their original versions and other state-of-the-art succinct tries, while using significantly less space than non-succinct tries like ART and C-ART.

==> tsvs/results-log-new-2.tsv <==
trie	query	space
FST	2.4848	1.4312
C1-FST	1.3637	1.4638
C2-FST	1.3371	0.8841

CoCo'	0.9913	1.4565
C1-CoCo	0.9094	1.4457
C2-CoCo	0.8988	0.8659

Marisa	0.6816	1.3514
C1-Marisa	0.5158	1.3188
C2-Marisa	0.5146	0.7500

Marisa-1	0.9547	1.0362
C1-Marisa-1	0.7629	1.0217
C2-Marisa-1	0.8107	0.5326

PDT	0.7064	0.4710
C-ART	1.0912	0.5797

==> tsvs/results-wiki-new-2.tsv <==
trie	query	space
FST	1.9968	0.2284
C1-FST	1.7404	0.2316
C2-FST	1.7635	0.2276
CoCo'	2.1585	0.2637
C1-CoCo	1.8513	0.2498
C2-CoCo	1.8826	0.2456
Marisa	1.3885	0.1954
C1-Marisa	1.0357	0.2075
C2-Marisa	1.0257	0.1986
Marisa-1	1.7425	0.1512
C1-Marisa-1	1.3553	0.1742
C2-Marisa-1	1.3716	0.1705
PDT	1.4321	0.1816
C-ART	1.1349	0.4676
